IntersectX: An Efficient Accelerator for Graph Mining

Graph pattern mining applications try to find all embeddings that match specific patterns. Compared to the traditional graph computation, graph mining applications are computation-intensive. The state-of-the-art method, pattern enumeration, constructs the embeddings that match the pattern. The key operation -- intersection -- of two edge lists, poses challenges to conventional architectures and requires substantial execution time. In this paper, we propose IntersectX, a vertically designed accelerator for pattern enumeration with stream instruction set extension and architectural supports based on conventional processor. The stream based ISA can be considered as a natural extension to the traditional instructions that operate on scalar values. We develop the IntersectX architecture composed of specialized mechanisms that efficiently implement the stream ISA extensions, including: (1) Stream Mapping Table (SMT) that records the mapping between stream ID and stream register; (2) the read-only Stream Cache (S-Cache) that enables efficient stream data movements; (3) tracking the dependency between streams with a property of intersection; (4) Stream Value Processing Unit (SVPU) that implements sparse value computations; and (5) the nested intersection translator that generates micro-op sequences for implementing nested intersections. We implement IntersectX ISA and architecture on zSim, and test it with seven popular graph mining applications (triangle/three-chain/tailed-traingle counting, 3-motif mining, 4/5-clique counting, and FSM) on ten real graphs. We develop our own implementation of AutoMine (InHouseAutomine). The results show that IntersectX significantly outperforms InHouseAutomine on CPU, on average 10.7 times and up to 83.9 times ; and GRAMER, a state-of-the-art graph pattern mining accelerator, based on exhaustive check, on average 40.1 times and up to 181.8 times.

==> code/clique_assembly_code.txt <==
...
// inner loop start
loop_v2_start:
//mov id of i1 to R8 
S_FETCH R8, ECX
BEQ EAX, EOS, loop_v2_end # EOS means End of Stream
INC ECX # increase counter ECX 
//mov start addr, length, id of n2 to R8-R10
S_READ R8, R9, R10
//mov start addr, length, id of i1 to R8-R10
S_READ R8, R9, R10
//mov id of i1,n2 and pattern_id to R8-R10
S_INTER.C R8, R9, R10 
//mov id of i1 to R8
S_FREE R8
//mov id of n2 to R8
S_FREE R8
JMP loop_v2_start
loop_v2_end:
...

==> code/clique_code.txt <==
for(Vertex v0 : graph){
  Set n0 = v0.neighbor();
  for(Vertex v1: n0){
    Set n1 = v1.neighbor();
    Set intermediate1 = Intersect(n0, n1);
    for(Vertex v2: intermediate1){
      Set n2 = v2.neighbor();
      counter += Intersect(n2,n0).get_num_vertices();
    }
  }
}

==> code/clique_stream_code.txt <==
RegisterVertexSet(null, patternId);
for(Vertex v0 : graph){
  Set n0 = v0.neighbor();
  for(Vertex v1: n0){
    Set n1 = v1.neighbor();
    Set i1(min(n0_size, n1_size));    
    n0_id = RegisterVertexSet(&n0,n0_size);    
    n1_id = RegisterVertexSet(&n1,n1_size);
    i1_id = RegisterVertexSet(&i1,i1_size);
    IntersectVertexSet(n0_id, n1_id, i1_id);
    ReleaseHandler(n0_id,n1_id,i1_id);
    do{
      Vertex v2 = EnumerateVertexSet(i1_id)
      if(v2 == END_OF_STREAM) break;
      Set n2 = v2.neighbor();
      n2_id = RegisterVertexSet(&n2,n2_size);
      _i1_id = RegisterVertexSet(&i1,i1_size);
      IntersectVertexSet(n2_id,_i1_id,patternId); 
      ReleaseHandler(n2_id,_i1_id);
    }while(true)
  }
}
GetPatternCounter(patternId);

==> code/code.txt <==
...
Set intermediate12 = Subtract(n2,n0);
Set final_result = Subtract(intermediate12,n1);
...

==> code/fsm_cpu.txt <==
for(Vertex v0 : graph.filter(labelA)){
  Set n0 = v0.neighbor();
  for(Vertex v1: n0.filter(labelB)){
    Set n1 = v1.neighbor().filter(labelC);
    Set result = Intersect(n0, n1);
    for(Vertex v2: result)
      //{v0,v1,v2} would be valid
  }
}

==> code/intersection.txt <==
while(true){
  cmp = stream1[i1] - stream2[i2]
  if(cmp == 0){
    i1++;i2++; counter++;
    output[counter] = stream1[i1]; 
  }else if(cmp < 0){
    i1++;
  }else{
    i2++;
  }
  if(i1>boundary1 || i2>boundary2)
    break;
}

==> code/multiply-asm.txt <==
...
//mov index addr, length, id, value addr of vector 1 to R8-R11
S_VREAD R8, R9, R10, R11
//mov index addr, length, id, value addr of vector 2 to R8-R11
S_VREAD R8, R9, R10, R11
//mov id of vector 1, vector 2 to R8-R9
S_VINTER R8, R9, R10, MAC 
//mov id of vector 1 to R8
S_FREE R8
//mov id of vector 2 to R8
S_FREE R8
...

==> code/multiply.txt <==
while(true){
  cmp = stream1[i1] - stream2[i2]
  if(cmp == 0){
    i1++;i2++;
    output += value1[i1]*value2[i2]; 
  }else if(cmp < 0){
    i1++;
  }else{
    i2++;
  }
  if(i1>boundary1 || i2>boundary2)
    break;
}

==> code/stream_code.txt <==
...
Set n2 = v2.neighbor();
Set i2(n2_size);
n2_id = RegisterVertexSet(&n2,n2_size);
i2_id = RegisterVertexSet(&i2,INTERMEDIATE);
SubtractVertexSet(n2_id,n0_id,i2_id);     
SubtractVertexSet(i2_id,n1_id,patternId); 
ReleaseHandler(n2_id);
ReleaseHandler(i2_id);
...

==> code/triangle-asm.txt <==
...
loop_start:
//mov start addr, len, id of n1 to R8-R10
S_READ R8, R9, R10
//mov start addr, len, id of n2 to R8-R10
S_READ R8, R9, R10
//mov id of n1,n2 to R8-R9
S_INTER.C R8, R9, R10 
//mov id of n1 to R8
S_FREE R8
//mov id of n2 to R8
S_FREE R8
//loop end
BEQ EAX, EBX, loop_end: 
JMP loop_start
loop_end: 
...

==> code/triangleNested-asm.txt <==
...
loop_start:
//mov start addr, len, id of n1 to R8-R10
S_READ R8, R9, R10
S_NESTINTER R8, R9
//mov id of n1 to R8
S_FREE R8
//loop end
BEQ EAX, EBX, loop_end: 
JMP loop_start
loop_end: 
...

==> code/triangleNested_code.txt <==
for(Vertex v1 : graph){
  Set n1 = v1.neighbor();
  counter += NestedIntersect(n1).get_num_vertices();
}

==> code/triangle_code.txt <==
for(Vertex v1 : graph){
  Set n1 = v1.neighbor();
  for(Vertex v2: n1){
    Set n2 = v2.neighbor();
    counter += Intersect(n2,n1).get_num_vertices();
  }
}
